Asynchronous Communication over a Fading Channel and Additive Noise

In \cite{Chandar2008}, Chandar et al studied a problem of sequential frame synchronization for a frame transmitted randomly and uniformly among $A$ slots. For a discrete memory-less channel (DMC), they showed that the frame length $N$ must scale as $e^{\alpha(Q)N}>A$ for the frame detection error to go to zero asymptotically with $A$. $\alpha(Q)$ is the synchronization threshold and $Q$ is channel transition probability. We study the sequential frame synchronisation problem for a fading channel and additive noise and seek to characterise the effect of fading. For a discrete ON-OFF fading channel (with ON probability $p$) and additive noise (with channel transition probabilities $Q_n$), we characterise the synchronisation threshold of the composite channel $\alpha(Q)$ and show that $\alpha(Q)\leq p\,\alpha(Q_n)$. We then characterize the synchronization threshold for Rayleigh fading and AWGN channel as a function of channel parameters. The asynchronous framework permits a trade-off between sync frame length, $N$, and channel, $Q$, to support asynchronism. This allows us to characterize the synchronization threshold with sync frame energy instead of sync frame length.

==> plot_alpha_mathematica.txt <==
1. 	1.2589254117941673	1.1220184543019633	0.009894855088115485	1.0443587439191784	4.471513304153756 	10.468081924285746	500.9313781193011   	0.6294627058970835	1.6591272749523778	7.1036985388691845	16.630186071734116
2. 	1.5848931924611136	1.2589254117941673	0.01245924829887123 	1.3276343219915232	5.696734850654997 	13.307727178936375	631.2042627165519   	0.7924465962305567	1.6753612524890664	7.188793387154095 	16.793216403777176
3. 	1.9952623149688795	1.4125375446227544	0.01568900430279953 	1.6892371364334837	7.254572638081362 	16.90369645565022 	795.2375175993142   	0.9976311574844398	1.6932481746991055	7.2717983832562005	16.943833729364922
4. 	2.51188643150958  	1.5848931924611136	0.01975720108956112 	2.1508717181416355	9.232921870756028 	21.453114733644917	1001.772633928993   	1.25594321575479  	1.7125549078658113	7.351384803816369 	17.08127761234184 
5. 	3.1622776601683795	1.7782794100389228	0.02488219182904186 	2.7400497881599413	11.742324002224857	27.203994905357334	1261.8144838273422  	1.5811388300841898	1.7329596465694566	7.426497774138924 	17.20531707130918 
6. 	3.9810717055349722	1.9952623149688795	0.03133959116719708 	3.4915507027636177	14.921805817932412	34.468420370006584	1589.2173695499037  	1.990535852767486 	1.754075767039934 	7.496376313537028 	17.31615148859759 
7. 	5.011872336272722 	2.2387211385683394	0.039477513058060895	4.44924849652952  	18.946241722830884	43.63914410222126 	2001.4228152940368  	2.5059361681363614	1.7754835710114594	7.560544423971105 	17.414307936931703
8. 	6.309573444801933 	2.51188643150958  	0.049735982632975205	5.668407630735004 	24.03563177714924 	55.21048961371146 	2520.388391725694   	3.1547867224009662	1.7967641332093076	7.61878183602117  	17.50054582824326 
9. 	7.943282347242816 	2.8183829312644537	0.0626717248383853  	7.218575843494154 	30.466789437668254	69.80466276742229 	3173.757036491721   	3.971641173621408 	1.817529713267661 	7.671083087772538 	17.575772763926015
10.	10.               	3.1622776601683795	0.07898990408761232 	9.187234167322886 	38.58805967777404 	88.20487740097411 	3996.329141314698   	5.                	1.8374468334645773	7.7176119355548085	17.64097548019482 
11.	12.589254117941673	3.548133892335755 	0.09958488153038395 	11.684403278481463	48.837853008677115	111.39705719011079	5031.915799598473   	6.294627058970836 	1.8562502860005576	7.758657113621287 	17.697165558260107
12.	15.848931924611136	3.9810717055349722	0.12559270634356384 	14.848454730720729	61.76797791740055 	140.6223308855061 	6335.67190687739    	7.924465962305568 	1.873748313305983 	7.794591864134854 	17.7453384940268  
13.	19.952623149688794	4.466835921509632 	0.15845890606003657 	18.85343821180513 	78.07301624163128 	177.44313677857488	7977.0333599432415  	9.976311574844397 	1.889820508347464 	7.825839806216056 	17.786446969639925
14.	25.118864315095802	5.011872336272722 	0.20002623033242414 	23.918315522610996	98.62730400218861 	223.82640282254354	10043.414771665106  	12.559432157547901	1.9044105834224911	7.852847387126184 	17.821379184570024
15.	31.622776601683796	5.623413251903491 	0.25264836179321243 	30.318592901722642	124.5314830228184 	282.24830571259014	12644.864617675019  	15.811388300841898	1.9175161804171423	7.876062535013929 	17.85095023550598 
16.	39.81071705534972 	6.309573444801933 	0.3193372377920995  	38.40096941981656 	157.1711248478238 	355.82613035680714	15919.92571895272   	19.90535852767486 	1.9291774808490307	7.895920318606937 	17.87589657639646 
17.	50.11872336272722 	7.079457843841379 	0.4039534791658292  	48.601783264653065	198.29048920611356	448.4842751678544 	20043.01315235205   	25.05936168136361 	1.9394661317649486	7.912830810594036 	17.896875461971067
18.	63.095734448019336	7.943282347242816 	0.5114513950259938  	61.4702337447674  	250.08542649701133	565.1632394238537 	25233.70248951322   	31.547867224009668	1.9484751000215055	7.9271737997769485	17.914467415842726
19.	79.43282347242815 	8.912509381337454 	0.6481920095069358  	77.69761765960577 	315.320308155333  	712.0827219641307 	31768.42299664916   	39.71641173621408 	1.9563101061508994	7.939294975830327 	17.929180679604094
20.	100.              	10.               	0.8223395149367079  	98.15413514725459 	397.4752378008058 	897.0728421228575 	39995.178510327605  	50.               	1.963082702945092 	7.9495047560161165	17.94145684245715 
21.	125.89254117941672	11.220184543019634	1.0443587439191802  	123.9352210042016 	500.9313781193011 	1129.9911215805405	50352.07985831885   	62.94627058970836 	1.968904906408623 	7.958078745990121 	17.951677057183634
22.	158.48931924611136	12.589254117941673	1.327634321991525   	156.41989134632928	631.2042627165519 	1423.2474329054676	63390.67596912688   	79.24465962305568 	1.9738855853552055	7.965259308564276 	17.96016841608572 
23.	199.52623149688796	14.125375446227544	1.689237136433485   	197.3441528533743 	795.2375175993142 	1792.4648701753895	79805.32575005022   	99.76311574844398 	1.9781274008220049	7.97125783044439  	17.967210193145423
24.	251.188643150958  	15.848931924611136	2.1508717181416346  	248.893465803494  	1001.772633928993 	2257.311735439309 	100470.17529259347  	125.594321575479  	1.981725468805652 	7.976257376627914 	17.973039761058956
25.	316.22776601683796	17.78279410038923 	2.7400497881599484  	313.8191210966423 	1261.8144838273422	2842.5489473062357	126485.70931485854  	158.11388300841898	1.9847663919551746	7.980415506968199 	17.977858068003307
26.	398.1071705534972 	19.952623149688794	3.4915507027636217  	395.5847548091723 	1589.2173695499037	3579.348649988111 	159237.35601055258  	199.0535852767486 	1.9873279562344082	7.983867094583498 	17.981834615094538
27.	501.1872336272722 	22.387211385683393	4.449248496529519   	498.55079811111585	2001.4228152940368	4506.954243516623 	200469.26610745347  	250.5936168136361 	1.9894792391375353	7.986727039350225 	17.98511191475559 
28.	630.9573444801933 	25.118864315095802	5.668407630735025   	628.206685085964  	2520.388391725694 	5674.7702377849455	252377.19531684264  	315.47867224009667	1.9912809973026135	7.989092808808134 	17.98780943729259 
29.	794.3282347242816 	28.183829312644537	7.2185758434941505  	791.4631843126365 	3173.757036491721 	7144.993222773781 	317725.4362893693   	397.1641173621408 	1.9927862304614177	7.9910467681999515	17.990027070494033
30.	1000.             	31.622776601683796	9.18723416732291    	997.0204218387864 	3996.329141314698 	8995.92406373068  	399994.02724328625  	500.              	1.994040843677573 	7.992658282629396 	17.99184812746136 
31.	1258.9254117941673	35.48133892335755 	11.684403278481467  	1255.8311941402337	5031.915799598473 	11326.137707651598	503564.07684896607  	629.4627058970837 	1.9950843511061966	7.993985588752554 	17.99334194312603 
32.	1584.8931924611136	39.81071705534972 	14.848454730720793  	1581.6842440544542	6335.67190687739  	14259.732658661705	633951.0740356615   	792.4465962305568 	1.9959505808695208	7.995077443722241 	17.99456610261335 
33.	1995.2623149688795	44.66835921509632 	18.853438211805198  	1991.938561410601 	7977.0333599432415	17952.93967594529 	798098.607927292    	997.6311574844398 	1.996668354297735 	7.995974564444836 	17.995568343328635
34.	2511.8864315095802	50.11872336272722 	23.918315522610996  	2508.4478120951185	10043.414771665106	22602.44163116447 	1.0047481394949321e6	1255.9432157547901	1.9972621219085966	7.996710874885586 	17.99638817076692 
35.	3162.2776601683795	56.234132519034915	30.318592901722887  	3158.7241254610217	12644.864617675019	28455.847588709927	1.2649045157191982e6	1581.1388300841897	1.9977525473160582	7.997314579265457 	17.99705822618673 
36.	3981.0717055349724	63.095734448019336	38.400969419816555  	3977.4032152920336	15919.92571895272 	35824.87889503537 	1.5924220192585532e6	1990.5358527674862	1.9981570338269274	7.997809080815547 	17.997605441382653
37.	5011.872336272722 	70.7945784384138  	48.601783264653065  	5008.088857745335 	20043.01315235205 	45101.96945761875 	2.0047421564572104e6	2505.936168136361 	1.998490193574962 	7.998213764262731 	17.99805199793282 
38.	6309.573444801933 	79.43282347242815 	61.470233744766595  	6305.674951380473 	25233.70248951322 	56781.16432032567 	2.523823642507767e6 	3154.7867224009665	1.998764260863095 	7.998544659243711 	17.998416158260003
39.	7943.282347242815 	89.12509381337455 	77.69761765960844   	7939.268817283777 	31768.42299664916 	71484.42932575765 	3.177305931166785e6 	3971.6411736214077	1.998989453028714 	7.998815000621567 	17.9987129251601  
40.	10000.            	100.              	98.15413514725454   	9995.871415897245 	39995.178510327605	89994.7730799226  	3.999992874978369e6 	5000.             	1.9991742831794492	7.999035702065521 	17.99895461598452 
